Two-mode squeezed state quantisation and semiclassical portraits

Quantisation with Gaussian type states offers certain advantages over other quantisation schemes, in particular, they can serve to regularise formally discontinuous classical functions leading to well defined quantum operators. In this work we define a squeezed state quantisation in two dimensions using several families of squeezed states for one- and two-mode configurations. The completeness relations of the squeezed states are exploited in order to tackle the quantisation and semiclassical analysis of a constrained position dependent mass model with harmonic potential. The effects of the squeezing parameters on the resulting operators and phase space functions are studied, and configuration space trajectories are compared between the classical and semiclassical models.

==> Hsemiclass.txt <==
\check{H}=\left(\frac{p_{1}^{2}}{2}+\frac{\hbar^{2}}{2\Delta_{p_{1}}^{2}\lambda_{1}^{2}}\right)\check{A}_{\mathfrak{M}_{1}(q_1)}\check{A}_{\chi_{E_2}(q_{2})}+
\left(\frac{p_{2}^{2}}{2}+\frac{\hbar^{2}}{2\Delta_{p_{2}}^{2}\lambda_{2}^{2}}\right)\check{A}_{\mathfrak{M}_{2}(q_2)}\check{A}_{\chi_{E_1}(q_1)}+\\
\overline{V}_{1}\check{A}_{q_1^{2}\chi_{E_{1}}(q_1)}\check{A}_{\chi_{E_{2}}(q_2)}+\overline{V}_{2}\check{A}_{q_2^{2}\chi_{E_{2}}(q_2)}\check{A}_{\chi_{E_{1}}(q_1)} \, ,
